Quantitative Information Flow for Hardware: Advancing the Attack Landscape

Security still remains an afterthought in modern Electronic Design Automation (EDA) tools, which solely focus on enhancing performance and reducing the chip size. Typically, the security analysis is conducted by hand, leading to vulnerabilities in the design remaining unnoticed. Security-aware EDA tools assist the designer in the identification and removal of security threats while keeping performance and area in mind. State-of-the-art approaches utilize information flow analysis to spot unintended information leakages in design structures. However, the classification of such threats is binary, resulting in negligible leakages being listed as well. A novel quantitative analysis allows the application of a metric to determine a numeric value for a leakage. Nonetheless, current approximations to quantify the leakage are still prone to overlooking leakages. The mathematical model 2D-QModel introduced in this work aims to overcome this shortcoming. Additionally, as previous work only includes a limited threat model, multiple threat models can be applied using the provided approach. Open-source benchmarks are used to show the capabilities of 2D-QModel to identify hardware Trojans in the design while ignoring insignificant leakages.

==> AES-data.txt <==
0 	1
1 	1
2 	1
3 	1
4 	1
5 	1
6 	1
7 	1
8 	 3.814697265625e-06
9 	 3.814697265625e-06
10  3.814697265625e-06
11  3.814697265625e-06
12  3.814697265625e-06
13  3.814697265625e-06
14  3.814697265625e-06
15  3.814697265625e-06
16  3.814697265625e-06
17  3.814697265625e-06
18  3.814697265625e-06
19  3.814697265625e-06
20  3.814697265625e-06
21  3.814697265625e-06
22  3.814697265625e-06
23  3.814697265625e-06
24  3.814697265625e-06
25  3.814697265625e-06
26  3.814697265625e-06
27  3.814697265625e-06
28  3.814697265625e-06
29  3.814697265625e-06
30  3.814697265625e-06
31  3.814697265625e-06
32  4.76837158203125e-07
33  4.76837158203125e-07
34  4.76837158203125e-07
35  4.76837158203125e-07
36  4.76837158203125e-07
37  4.76837158203125e-07
38  4.76837158203125e-07
39  4.76837158203125e-07
40  4.76837158203125e-07
41  4.76837158203125e-07
42  4.76837158203125e-07
43  4.76837158203125e-07
44  4.76837158203125e-07
45  4.76837158203125e-07
46  4.76837158203125e-07
47  4.76837158203125e-07
48  4.76837158203125e-07
49  4.76837158203125e-07
50  4.76837158203125e-07
51  4.76837158203125e-07
52  4.76837158203125e-07
53  4.76837158203125e-07
54  4.76837158203125e-07
55  4.76837158203125e-07
56  4.76837158203125e-07
57  4.76837158203125e-07
58  4.76837158203125e-07
59  4.76837158203125e-07
60  4.76837158203125e-07
61  4.76837158203125e-07
62  4.76837158203125e-07
63  4.76837158203125e-07
64  4.76837158203125e-07
65  4.76837158203125e-07
66  4.76837158203125e-07
67  4.76837158203125e-07
68  4.76837158203125e-07
69  4.76837158203125e-07
70  4.76837158203125e-07
71  4.76837158203125e-07
72  4.76837158203125e-07
73  4.76837158203125e-07
74  4.76837158203125e-07
75  4.76837158203125e-07
76  4.76837158203125e-07
77  4.76837158203125e-07
78  4.76837158203125e-07
79  4.76837158203125e-07
80  4.76837158203125e-07
81  4.76837158203125e-07
82  4.76837158203125e-07
83  4.76837158203125e-07
84  4.76837158203125e-07
85  4.76837158203125e-07
86  4.76837158203125e-07
87  4.76837158203125e-07
88  4.76837158203125e-07
89  4.76837158203125e-07
90  4.76837158203125e-07
91  4.76837158203125e-07
92  4.76837158203125e-07
93  4.76837158203125e-07
94  4.76837158203125e-07
95  4.76837158203125e-07
96  0.00048828125
97  0.00048828125
98  0.00048828125
99  0.00048828125
100 0.00048828125
101 0.00048828125
102 0.00048828125
103 0.00048828125
104 0.00048828125
105 0.00048828125
106 0.00048828125
107 0.00048828125
108 0.00048828125
109 0.00048828125
110 0.00048828125
111 0.00048828125
112 0.00048828125
113 0.00048828125
114 0.00048828125
115 0.00048828125
116 0.00048828125
117 0.00048828125
118 0.00048828125
119 0.00048828125
120 0.00048828125
121 0.00048828125
122 0.00048828125
123 0.00048828125
124 0.00048828125
125 0.00048828125
126 0.00048828125
127 0.00048828125
